Data Safety vs. App Privacy: Comparing the Usability of Android and iOS Privacy Labels

Privacy labels -- standardized, compact representations of data collection and data use practices -- are often presented as a solution to the shortcomings of privacy policies. Apple introduced mandatory privacy labels for apps in its App Store in December 2020; Google introduced mandatory labels for Android apps in July 2022. iOS app privacy labels have been evaluated and critiqued in prior work. In this work, we evaluated Android Data Safety Labels and explored how differences between the two label designs impact user comprehension and label utility. We conducted a between-subjects, semi-structured interview study with 12 Android users and 12 iOS users. While some users found Android Data Safety Labels informative and helpful, other users found them too vague. Compared to iOS App Privacy Labels, Android users found the distinction between data collection groups more intuitive and found explicit inclusion of omitted data collection groups more salient. However, some users expressed skepticism regarding elided information about collected data type categories. Most users missed critical information due to not expanding the accordion interface, and they were surprised by collection practices excluded from Android's definitions. Our findings also revealed that Android users generally appreciated information about security practices included in the labels, and iOS users wanted that information added.

==> metadata.json <==
{
	"title": "The Name of the Title Is Hope: This is the Longer Version of the Given Title",
	"keywords": ["datasets", "neural networks", "gaze detection", "text tagging"],
	"abstract": "A clear and well-documented LaTeX document is presented as an article formatted for publication by ACM in a conference proceedings or journal publication. Based on the \"acmart\" document class, this article presents and explains many of the common variations, as well as many of the formatting elements an author may use in the preparation of the documentation of their work.",
	"authors": [
		{
			"first_name": "Ben",
			"last_name": "Trovato",
			"institution": "Institute for Clarity in Documentation"
		},
		{
			"first_name": "Lars",
			"last_name": "Thørväld",
			"institution": "The Thørväld Group"
		},
		{
			"first_name": "Valerie",
			"last_name": "Béranger",
			"institution": "Inria Paris-Rocquencourt"
		},
		{
			"first_name": "Aparna",
			"last_name": "Patel",
			"institution": "Rajiv Gandhi University"
		},
		{
			"first_name": "Huifen",
			"last_name": "Chan",
			"institution": "Tsinghua University"
		},
		{
			"first_name": "T. Charles",
			"last_name": "Palmer",
			"institution": "Palmer Research Laboratories"
		},
		{
			"first_name": "John Arthur",
			"last_name": "Smith",
			"institution": "The Thørväld Group"
		},
		{
			"first_name": "Julius P. L.",
			"last_name": "Kumquat",
			"institution": "The Kumquat Consortium"
		}
	],
	"attestation": "[Please add attestation sentence from camera-ready guideline here]"
}
